Hierarchical Planning for Dynamic Resource Allocation in Smart and Connected Communities

Resource allocation under uncertainty is a classical problem in city-scale cyber-physical systems. Consider emergency response as an example; urban planners and first responders optimize the location of ambulances to minimize expected response times to incidents such as road accidents. Typically, such problems deal with sequential decision-making under uncertainty and can be modeled as Markov (or semi-Markov) decision processes. The goal of the decision-maker is to learn a mapping from states to actions that can maximize expected rewards. While online, offline, and decentralized approaches have been proposed to tackle such problems, scalability remains a challenge for real-world use-cases. We present a general approach to hierarchical planning that leverages structure in city-level CPS problems for resource allocation. We use emergency response as a case study and show how a large resource allocation problem can be split into smaller problems. We then use Monte-Carlo planning for solving the smaller problems and managing the interaction between them. Finally, we use data from Nashville, Tennessee, a major metropolitan area in the United States, to validate our approach. Our experiments show that the proposed approach outperforms state-of-the-art approaches used in the field of emergency response.

==> results/non_stationary_aggregate.csv <==
Approach,Regions,mean,std,var,amin,amax,percentile_25,percentile_50,percentile_75,percentile_ 9,percentile_91,percentile_ 2,percentile_98
Baseline,5,185.88222140920257,132.3018098774473,17503.768896848218,0.0,1018.2337648868561,120.0,169.70562744140625,240.0,0.0,379.4733192920685,0.0,536.6563146114349
Baseline,6,191.9680625681159,139.52633712977416,19467.598752851394,0.0,1018.2337648868561,120.0,169.70562744140625,268.3281571865082,0.0,379.4733192920685,0.0,536.6563146114349
Baseline,7,191.60352883047318,137.45181412491883,18893.001206231238,0.0,967.4709298610687,120.0,169.70562744140625,268.3281571865082,0.0,379.4733192920685,0.0,536.6563146114349
HL & LL,5,166.42643177765817,126.97377073979897,16122.33845588303,0.0,1106.3453347682953,120.0,120.0,240.0,0.0,339.4112548828125,0.0,494.77267503738403
HL & LL,6,168.1263735406126,129.0461169165101,16652.900291229595,0.0,1181.862936258316,120.0,120.0,240.0,0.0,354.6469262695361,0.0,509.11688256263733
HL & LL,7,170.322567014003,129.26216606355428,16708.707575441884,0.0,1106.3453347682953,120.0,120.0,240.0,0.0,360.0,0.0,536.6563146114349
LL Only,5,169.1741779727547,126.82302749067318,16084.080301900045,0.0,1223.7646832466125,120.0,120.0,240.0,0.0,339.4112548828125,0.0,494.77267503738403
LL Only,6,170.91518862417573,128.41388225863483,16490.125156734528,0.0,1200.0,120.0,120.0,240.0,0.0,360.0,0.0,505.10050445557005
LL Only,7,173.5392085507394,128.28527528254017,16457.11185431711,0.0,1018.2337648868561,120.0,169.70562744140625,240.0,0.0,360.0,0.0,536.6563146114349


==> results/rf_eval_results.csv <==
model,regions,mse,var,,,,,,,
rf,5,567001.108,2.57964E+13,,,,,,,
rf,6,515171.0352,2.03017E+13,,,,,,,
rf,7,415061.2891,1.3376E+13,,,,,,,
mmc,5,110872660.2,1.03E+20,,,,,,,
mmc,6,1571845711,3.07E+22,,,,,,,
mmc,7,16133282.12,2.01E+17,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,


==> results/stationary_aggregate.csv <==
Approach,Regions,mean,std,var,amin,amax,percentile_25,percentile_50,percentile_75,percentile_ 9,percentile_91,percentile_ 2,percentile_98
Baseline,5,162.37448952633412,117.47534642517498,13800.457017714873,0.0,1080.0,120.0,120.0,240.0,0.0,268.3281571865082,0.0,480.0
Baseline,6,165.41515966684568,121.0572164852243,14654.849663150464,0.0,1080.0,120.0,120.0,240.0,0.0,339.4112548828125,0.0,494.77267503738403
Baseline,7,164.27130393502915,118.64415475754271,14076.435458131744,0.0,989.5453500747681,120.0,120.0,240.0,0.0,339.4112548828125,0.0,494.77267503738403
LL Only,5,156.68827411140657,113.13355185052585,12799.20055431562,0.0,1138.4199576377869,120.0,120.0,169.70562744140625,0.0,268.3281571865082,0.0,480.0
LL Only,6,155.60419424537815,113.27376509950946,12830.945859818847,0.0,1138.4199576377869,120.0,120.0,169.70562744140625,0.0,268.3281571865082,0.0,480.0
LL Only,7,157.53052896548826,113.74930075324676,12938.903421852585,0.0,1181.862936258316,120.0,120.0,169.70562744140625,0.0,268.3281571865082,0.0,432.66615295410156


==> results/tcps_failure_aggregate.csv <==
Approach,Regions,Number of Failures,mean,std,var,amin,amax,percentile_25,percentile_50,percentile_75,percentile_ 9,percentile_91,percentile_ 2,percentile_98
Baseline,5,0,317.3225806451613,200.41283498648832,40165.304427321396,0.0,1135.0,225.0,294.5,404.25,0.0,590.3100000000001,0.0,831.4200000000001
Baseline,5,1,339.28225806451616,200.44656866713154,40178.82689042708,0.0,1135.0,238.75,321.5,429.5,0.0,599.0,0.0,831.4200000000001
Baseline,5,2,378.14516129032256,199.7687202640226,39907.541595925315,0.0,1135.0,253.5,354.0,496.25,187.0,657.0100000000001,0.0,838.48
Baseline,5,3,389.2217741935484,195.40443684041685,38182.89393692046,0.0,1135.0,274.75,358.5,498.0,198.46,638.54,0.0,848.3400000000001
LL Only,5,0,301.6733870967742,199.00554937387685,39603.20868159854,0.0,1094.0,215.0,270.0,379.5,0.0,572.0,0.0,843.06
LL Only,5,1,303.10483870967744,198.06866345305386,39231.195442079115,0.0,1094.0,215.0,275.5,379.5,0.0,575.08,0.0,842.06
LL Only,5,2,313.7217741935484,195.70453854358132,38300.266406556104,0.0,1094.0,224.5,287.0,387.0,0.0,572.0,0.0,847.6000000000001
LL Only,5,3,328.8709677419355,198.74160661082016,39498.22619825,0.0,1094.0,225.0,317.0,417.25,0.0,594.08,0.0,847.6000000000001
MMC HL,5,0,301.5241935483871,200.8777283834139,40351.86176048061,0.0,1197.0,214.75,264.0,382.5,0.0,556.77,0.0,843.06
MMC HL,5,1,303.375,200.28835614505257,40115.42560728742,0.0,1094.0,215.0,271.0,388.5,0.0,587.5500000000002,0.0,842.06
MMC HL,5,2,311.2782258064516,198.91240521663352,39566.14494906621,0.0,1094.0,225.0,273.5,399.0,0.0,591.77,0.0,842.06
MMC HL,5,3,307.3346774193548,199.87584427486954,39950.3531245919,0.0,1097.0,217.25,270.5,398.25,0.0,588.77,0.0,838.3
RF HL,5,0,301.46370967741933,197.04804972481355,38827.9339003526,0.0,1094.0,215.0,269.5,379.0,0.0,575.08,0.0,842.06
RF HL,5,1,303.8790322580645,197.7247746796961,39095.0865221366,0.0,1094.0,215.0,272.5,379.5,0.0,572.0,0.0,842.06
RF HL,5,2,303.9032258064516,199.6287006600099,39851.618127203845,0.0,1094.0,215.0,266.0,379.5,0.0,587.5500000000002,0.0,843.06
RF HL,5,3,309.9516129032258,198.49357182052063,39399.69805406818,0.0,1094.0,222.75,284.5,395.75,0.0,590.3100000000001,0.0,842.06


==> results/tcps_non_stationary_aggregate.csv <==
Approach,Regions,mean,std,var,amin,amax,percentile_25,percentile_50,percentile_75,percentile_ 9,percentile_91,percentile_ 2,percentile_98
Baseline,5,321.6670441676104,209.4830793273071,43883.16052445085,0.0,1783.0,223.0,308.0,406.0,0.0,576.0,0.0,887.0
Baseline,6,316.3105322763307,209.7136142782567,43979.80001364944,0.0,1783.0,220.5,296.0,398.0,0.0,574.0,0.0,895.0
Baseline,7,316.3030577576444,199.88285565036645,39953.15598294523,0.0,1452.0,225.0,300.0,402.0,0.0,574.0,0.0,836.1600000000008
MMC HL,5,295.7449603624009,194.83963921135967,37962.4850080128,0.0,1537.0,209.0,284.0,381.0,0.0,547.0,0.0,797.0
MMC HL,6,298.40815402038504,201.20571120314824,40483.73822076469,0.0,1744.0,203.0,284.0,385.0,0.0,548.7400000000002,0.0,805.1600000000008
MMC HL,7,304.3796149490374,202.2209656091233,40893.318931886235,0.0,1410.0,215.0,291.0,388.0,0.0,563.0,0.0,823.0
RF HL,5,298.54388489208634,197.47750491690095,38997.36494820464,0.0,1608.0,207.0,285.0,381.0,0.0,547.0,0.0,808.6199999999999
RF HL,6,292.8611510791367,202.61834555868361,41054.19395693812,0.0,1535.0,200.0,277.0,379.0,0.0,547.0,0.0,829.0
RF HL,7,298.997281993205,201.115829296697,40447.57679369817,0.0,1410.0,209.0,284.0,381.0,0.0,557.0,0.0,823.0

